Triaxial Schwarzschild Models of NGC 708: a 10-billion solar mass black hole in a low dispersion galaxy with a Kroupa IMF

We report the discovery of a $(1.0 \pm 0.28) \times 10^{10}$ M$_\odot$ Supermassive Black Hole (BH) at the centre of NGC 708, the Brightest Cluster Galaxy of Abell 262. Such high BH masses are very rare and allow to investigate BH - host galaxy scaling relations at the high mass end, which in turn provide hints about the (co)evolution of such systems. NGC~708 is found to be an outlier in all the canonical scaling relations except for those linking the BH mass to the core properties. The galaxy mass-to-light ratio points to a Kroupa IMF rather than Salpeter, with this finding confirmed using photometry in two different bands. We perform this analysis using our novel triaxial Schwarzschild code to integrate orbits in a 5-dimensional space, using a semi-parametric deprojected light density to build the potential and non-parametric Line-of-Sight Velocity Distributions (LOSVDs) derived from long-slit spectra recently acquired at Large Binocular Telescope (LBT) to exploit the full information in the kinematic. We find that the galaxy geometry changes as a function of the radius going from prolate, nearly spherical in the central regions to triaxial at large radii, highlighting the need to go beyond constant shape profiles. Our analysis is only the second of its kind and will systematically be used in the future to hunt Supermassive Black Holes in giant ellipticals.

==> scaling.txt <==
RPS16:  sigma 5.246 (-3.77) -> 5.2e8 (19.20)
                  3.992 (-0.856, powerE) -> 4.42e8 (22.4) 
                  4.772 (-2.476, coreE) -> 7.63e8 (13.1)
                   3.806 - 0.421 (powerE+clBul) -> 4.35e8 (23)
                  4.868 - 2.827 (no pseudo) -> 5.75e8 (17.38) 
                  9.68 {sigma/300} (0.51) {Mbh/1e9} -> 2.59e9 (3.86)

            Bulge 0.962 (-2.099) - 0.906 (-1.35, coreE) - 0.912 (-1.579, powerE)
                  0.783 - 0.094 (powerE + ClBul)
                  0.885 (-1.155, no pseudo)
                  1.72 {Mbul/1e11} (-0.80) {Mbh/1e9}
                  
                  
Jens16: Core (log kpc)*1.17 + (10.27) -> mbh (log Msun)
        Core (log kpc)*0.95 + (0.29) -> rSOI (log kpc)
        
Kianusch19: SB (mag^-1asec^2)*0.37 + (3.29)  -> mbh (log Msun)
            SB (log M pc^-2)*-0.99 + 14.19   -> mbh (log Msun)


Bogdan18 ("nutzloses"): kT (keV)*1.74 + 0.20 -> mbh (log Msun/10^9)
                        
